Approximate NNLO Predictions for the Stop-Pair Production Cross Section at the LHC

If the minimal supersymmetric standard model at scales of around 1 TeV is realized in nature, the total top-squark pair production cross section should be measurable at the CERN Large Hadron Collider. In this work we present precise predictions for this observable, which are based upon approximate NNLO formulas obtained using soft-collinear effective theory methods.

==> programs/Fortran/README.txt <==
******************************************************************************************
  Top squark pair production in approximated NNLO QCD
  
  Based on the following paper:
    Alessandro Broggio, Andrea Ferroglia, Matthias Neubert, Leonardo Vernazza, Li Lin Yang
    arXiv:1301.xxxx
******************************************************************************************

The program needs several external libraries:

 LHAPDF(libLHAPDF.a): http://projects.hepforge.org/lhapdf/
 Cuba(libcuba.a): http://www.feynarts.de/cuba/
 QCDloop: http://qcdloop.fnal.gov/

If these libraries are installed in a non-standard location, this must be specified in the
first line of "makefile".

Also note that the program relies on the script "lhapdf-config" in LHAPDF to determine the
directory containing the PDF sets. Make sure that "lhapdf-config" is in the PATH and the
PDF sets are put in the directory returned by executing "lhapdf-config --pdfsets-path".

The program relies on Prospino for the calculation of the NLO cross sections.

The program is tested under Kubuntu 12.10 with gfortran 4.7.2 and under Mac OS X
10.7.4 with gfortran 4.7.0.


To use the program, type "make" to compile it, and run the driver script

  ./RunStop.py op order [pdfset]

where

op:
        0 --- Total Cross sections with scale variation
        1 --- Total Cross sections with scale variation, pdf and pdf+alphas variation
        2 --- Scan of the stop mass range [400 GeV, 2 TeV] with scale variation
        3 --- Scan of the stop mass range [400 GeV, 2 TeV] with scale variation, pdf and pdf+alphas variation
order:
        0 --- LO
        1 --- NLO
        2 --- NNLOapprox
[pdfset]:
     MSTW --- MSTW2008nnlo90cl (default)
  MSTWNLO --- MSTW2008nlo90cl
   MSTWLO --- MSTW2008lo90cl
     CTEQ --- cteq66
     CT10 --- CT10
  CT10NLO --- CT10nlo
 CT10NNLO --- CT10nnlo
    NNPDF --- NNPDF21_100


Inside the driver script "RunStop.py" it is possible to change the collider energy
(LHC 14 TeV default), the SUSY masses, the stop mixing angle and the top mass.
